Master regulators of evolution and the microbiome in higher dimensions

A longstanding goal of biology is to identify the key genes and species that critically impact evolution, ecology, and health. Network analysis has revealed keystone species that regulate ecosystems and master regulators that regulate cellular genetic networks. Yet these studies have focused on pairwise biological interactions, which can be affected by the context of genetic background and other species present generating higher-order interactions. The important regulators of higher-order interactions are unstudied. To address this, we applied a new high-dimensional geometry approach that quantifies epistasis in a fitness landscape to ask how individual genes and species influence the interactions in the rest of the biological network. We then generated and also reanalyzed 5-dimensional datasets (two genetic, two microbiome). We identified key genes (e.g. the rbs locus and pykF) and species (e.g. Lactobacilli) that control the interactions of many other genes and species. These higher-order master regulators can induce or suppress evolutionary and ecological diversification by controlling the topography of the fitness landscape. Thus, we provide mathematical intuition and justification for exploration of biological networks in higher dimensions.

==> Figures/paralleltransports/GouldTTDvsCFU/analyze_Lud2017FlygutCFUsDataNormalized0starstarstarstarTOLud2017SurvDataNormalized0starstarstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{1001}+{1000;1100;1010;0111}+{0110},red/blue,0.0097,0.0272,0.3566,0.9780,0.0378,25.8730
{1001}+{1000;0100;1100;0111}+{0110},red/blue,0.0097,0.0272,0.3566,0.9780,0.0378,25.8730
{1001}+{1000;0010;1010;0111}+{0110},red/blue,0.0097,0.0272,0.3566,0.9780,0.0378,25.8730
{1001}+{1000;0100;0010;0111}+{0110},red/blue,0.0138,0.0385,0.3584,0.9780,0.0378,25.8730
{1100}+{1001;1110;1101;0111}+{1111},red/blue,0.0167,0.0061,2.7377,0.8150,0.6770,1.2038
{1000}+{1100;1010;0110;0111}+{1110},red/red,0.0208,0.0131,1.5878,0.7830,0.4330,1.8083
{0100}+{1100;1001;0101;0111}+{1101},red/red,0.0264,0.0174,1.5172,0.8070,0.3020,2.6722
{1001}+{1100;1010;1110;0111}+{0110},red/red,0.0267,0.0165,1.6182,0.9410,0.2310,4.0736
{0001}+{0010;1001;0011;0111}+{1011},red/red,0.0307,0.0117,2.6239,0.9050,0.3120,2.9006
{1000}+{0100;0010;0001;1001}+{0111},red/red,0.0566,0.0109,5.1927,0.8690,0.4790,1.8142
{0010}+{1000;1010;0110;0111}+{1100},red/blue,0.0570,0.0194,2.9381,0.5310,0.1480,3.5878
{0010}+{1000;0100;0110;0111}+{1100},red/blue,0.0570,0.0194,2.9381,0.5310,0.1480,3.5878
{1010}+{1001;1110;1011;0111}+{1111},red/red,0.0670,0.0180,3.7222,0.3230,0.1860,1.7366
{0000}+{1000;0100;0010;0001}+{1001},red/red,0.0677,0.0354,1.9124,0.8510,0.0862,9.8724
{0100}+{1000;1100;0110;0111}+{1010},red/blue,0.0850,0.0249,3.4137,0.3170,0.0830,3.8193
{1000}+{0100;0010;1001;0111}+{0001},red/blue,0.0865,0.0166,5.2108,0.8690,0.4790,1.8142
{1101}+{1001;1110;0111;1111}+{1011},red/blue,0.1568,0.0104,15.0769,0.5330,0.3620,1.4724
{0001}+{0100;1001;0101;0111}+{1100},blue/blue,0.1592,0.0289,5.5087,0.5410,0.0284,19.0493
{1010}+{0010;1001;1011;0111}+{0011},blue/blue,0.1918,0.0279,6.8746,0.0319,0.0421,0.7577
{0010}+{0100;0001;1001;0111}+{0101},blue/blue,0.1968,0.0144,13.6667,0.2620,0.2110,1.2417
{1100}+{1010;1001;1110;0111}+{1011},blue/blue,0.2086,0.0188,11.0957,0.5020,0.1750,2.8686
{1000}+{0010;1010;1001;0111}+{1011},blue/blue,0.2295,0.0319,7.1944,0.4580,0.0494,9.2713


==> Figures/paralleltransports/GouldTTDvsCFU/analyze_Lud2017FlygutCFUsDataNormalized1starstarstarstarTOLud2017SurvDataNormalized1starstarstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{1001}+{1000;0101;1101;1011}+{1111},red/blue,0.0017,0.0513,0.0331,0.9620,0.0007,1374.2857
{1100}+{1000;0101;1110;1101}+{1111},red/blue,0.0172,0.0061,2.8197,0.7730,0.6890,1.1219
{0000}+{1010;0101;0011;0111}+{1111},red/red,0.0226,0.0021,10.7619,0.9670,0.8750,1.1051
{0000}+{1010;0101;0011;1011}+{1111},red/red,0.0226,0.0021,10.7619,0.9670,0.8750,1.1051
{0000}+{1000;1010;0101;1011}+{1111},red/red,0.0226,0.0021,10.7619,0.9670,0.8750,1.1051
{0000}+{1010;0110;0101;0111}+{1111},red/red,0.0226,0.0021,10.7619,0.9670,0.8750,1.1051
{0000}+{1010;0110;0101;1110}+{1111},red/red,0.0226,0.0021,10.7619,0.9670,0.8750,1.1051
{0000}+{1000;1010;0101;1110}+{1111},red/blue,0.0226,0.0021,10.7619,0.9670,0.8750,1.1051
{1011}+{1010;0101;0011;1111}+{0111},red/blue,0.0268,0.0386,0.6943,0.5800,0.0123,47.1545
{0110}+{0000;0010;1010;0111}+{0011},red/blue,0.0312,0.0124,2.5161,0.6930,0.2770,2.5018
{1001}+{0000;0001;0101;1011}+{0011},red/blue,0.0330,0.0310,1.0645,0.3880,0.0072,53.8889
{1010}+{1000;0101;1011;1111}+{1101},red/red,0.0586,0.0171,3.4269,0.9050,0.3180,2.8459
{1010}+{1000;0101;1110;1111}+{1101},red/blue,0.0586,0.0171,3.4269,0.9050,0.3180,2.8459
{1010}+{0000;1000;0101;1011}+{1001},red/blue,0.0603,0.0684,0.8816,0.9020,0.0001,9020.0000
{0000}+{1000;1100;0101;1110}+{1101},red/blue,0.0704,0.0118,5.9661,0.8970,0.4260,2.1056
{0100}+{0000;1100;0110;0101}+{1110},red/red,0.0803,0.0210,3.8238,0.4300,0.2740,1.5693
{1110}+{1010;0110;0101;1111}+{0111},red/blue,0.1343,0.0206,6.5194,0.1300,0.2270,0.5727
{1000}+{0000;1010;0101;1110}+{0110},red/blue,0.1632,0.0350,4.6629,0.7370,0.0191,38.5864
{0010}+{0000;1010;0110;0111}+{0101},red/blue,0.1634,0.0282,5.7943,0.7760,0.0746,10.4021
{0010}+{0000;1010;0011;0111}+{0101},red/blue,0.1634,0.0282,5.7943,0.7760,0.0746,10.4021
{1000}+{0000;1100;0101;1110}+{0110},red/blue,0.1999,0.0429,4.6597,0.7370,0.0191,38.5864
{1000}+{0000;1010;0101;1011}+{0011},red/blue,0.2392,0.0068,35.1765,0.6210,0.6280,0.9889
{1000}+{0000;1001;0101;1011}+{0001},red/blue,0.2526,0.0296,8.5338,0.6710,0.1040,6.4519


==> Figures/paralleltransports/GouldTTDvsCFU/analyze_Lud2017FlygutCFUsDataNormalizedstar0starstarstarTOLud2017SurvDataNormalizedstar0starstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{1001}+{1000;0001;1101;1011}+{0111},red/blue,0.0117,0.0244,0.4795,0.9630,0.0262,36.7557
{0010}+{1000;1010;0011;0111}+{1011},red/blue,0.0211,0.0123,1.7154,0.7970,0.2700,2.9519
{1100}+{1000;0100;1110;1101}+{0110},red/red,0.0223,0.0071,3.1408,0.8690,0.7170,1.2120
{1110}+{1000;1010;0111;1111}+{1011},red/red,0.0312,0.0124,2.5161,0.6930,0.2770,2.5018
{0100}+{1000;0110;1101;0111}+{1110},red/red,0.0401,0.0177,2.2655,0.9150,0.2900,3.1552
{0100}+{1000;0110;1110;1101}+{0111},red/blue,0.0491,0.0217,2.2627,0.9150,0.2900,3.1552
{0001}+{1000;0100;0010;0111}+{0110},red/blue,0.0792,0.0260,3.0462,0.6980,0.0227,30.7489
{0010}+{1000;1010;0110;0111}+{1110},red/blue,0.1130,0.0085,13.2941,0.2950,0.4610,0.6399
{0000}+{1000;0100;0010;0001}+{0111},red/blue,0.1331,0.0480,2.7729,0.4760,0.0007,680.0000
{1010}+{1000;1011;0111;1111}+{1101},red/red,0.1335,0.0231,5.7792,0.7760,0.0746,10.4021
{1010}+{1000;1110;0111;1111}+{1101},red/red,0.1335,0.0231,5.7792,0.7760,0.0746,10.4021
{0011}+{1000;0001;1011;0111}+{1101},red/red,0.2076,0.0008,259.5000,0.4130,0.9490,0.4352
{0010}+{1000;0100;0001;0111}+{0101},red/red,0.2272,0.0166,13.6867,0.2620,0.2110,1.2417
{0100}+{1000;0001;0101;0111}+{1101},red/red,0.2687,0.0328,8.1921,0.5790,0.1010,5.7327
{0001}+{1000;0100;0101;0111}+{1101},red/red,0.2687,0.0328,8.1921,0.5790,0.1010,5.7327
{0001}+{1000;0010;0011;0111}+{1010},red/red,0.2754,0.0041,67.1707,0.4930,0.7550,0.6530
{0001}+{1000;0011;1011;0111}+{1010},red/red,0.2754,0.0041,67.1707,0.4930,0.7550,0.6530
{0110}+{1000;0100;1101;0111}+{0101},red/blue,0.3064,0.0093,32.9462,0.4130,0.6100,0.6770
{0110}+{1000;1010;1110;0111}+{1111},red/blue,0.3436,0.0239,14.3766,0.1860,0.0348,5.3448
{0110}+{1000;0010;1010;0111}+{0011},blue/blue,0.3537,0.0240,14.7375,0.1750,0.0299,5.8528
{0100}+{1000;0010;0001;0111}+{0011},blue/blue,0.4210,0.0079,53.2911,0.0259,0.5260,0.0492


==> Figures/paralleltransports/GouldTTDvsCFU/analyze_Lud2017FlygutCFUsDataNormalizedstar1starstarstarTOLud2017SurvDataNormalizedstar1starstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{0100}+{1000;0110;0101;1110}+{1010},red/red,0.0010,0.0179,0.0559,0.9980,0.2920,3.4178
{0100}+{1000;0010;0001;0110}+{1010},red/red,0.0010,0.0179,0.0559,0.9980,0.2920,3.4178
{0100}+{1000;0001;0110;0101}+{1010},red/blue,0.0010,0.0179,0.0559,0.9980,0.2920,3.4178
{1001}+{1000;0001;1101;1011}+{1111},red/blue,0.0020,0.0593,0.0337,0.9620,0.0007,1374.2857
{1110}+{1010;0110;0101;1111}+{0111},red/blue,0.0045,0.0093,0.4839,0.9450,0.5760,1.6406
{1100}+{1000;0100;1110;1101}+{0101},red/red,0.0051,0.0233,0.2189,0.9520,0.1930,4.9326
{1000}+{1010;0110;0101;1110}+{1111},red/red,0.0096,0.0261,0.3678,0.9810,0.1060,9.2547
{0110}+{1000;1010;0101;1110}+{1111},red/red,0.0096,0.0261,0.3678,0.9810,0.1060,9.2547
{0100}+{1000;0101;1110;1101}+{1111},red/red,0.0127,0.0141,0.9007,0.8660,0.3460,2.5029
{1000}+{0001;1010;0110;0101}+{0111},red/red,0.0128,0.0195,0.6564,0.9740,0.1600,6.0875
{1000}+{0001;1010;0101;1111}+{0111},red/red,0.0128,0.0195,0.6564,0.9740,0.1600,6.0875
{0000}+{1000;0100;0010;0001}+{0110},red/red,0.0240,0.0152,1.5789,0.7830,0.4330,1.8083
{1010}+{1000;0001;0101;1111}+{1101},red/red,0.0586,0.0171,3.4269,0.9050,0.3180,2.8459
{1010}+{1000;0001;1011;1111}+{1101},red/red,0.0586,0.0171,3.4269,0.9050,0.3180,2.8459
{1010}+{1000;0101;1110;1111}+{1101},red/red,0.0586,0.0171,3.4269,0.9050,0.3180,2.8459
{0010}+{0001;1010;0110;0011}+{0111},red/red,0.0670,0.0180,3.7222,0.3230,0.1860,1.7366
{0110}+{0001;1010;0101;0111}+{1111},red/red,0.0755,0.0217,3.4793,0.8410,0.1360,6.1838
{0001}+{1010;0110;0101;0111}+{1111},red/red,0.0755,0.0217,3.4793,0.8410,0.1360,6.1838
{1011}+{0001;1010;0011;1111}+{0111},red/blue,0.0806,0.0001,806.0000,0.1260,0.9960,0.1265
{1000}+{0010;0001;1010;0110}+{0011},red/blue,0.1696,0.0299,5.6722,0.7180,0.0259,27.7220
{1000}+{0001;1010;1011;1111}+{0011},red/blue,0.1696,0.0299,5.6722,0.7180,0.0259,27.7220
{0101}+{0001;1010;0110;0111}+{0011},red/red,0.1920,0.0127,15.1181,0.5330,0.3620,1.4724
{0101}+{0001;1010;0111;1111}+{0011},red/red,0.1920,0.0127,15.1181,0.5330,0.3620,1.4724


==> Figures/paralleltransports/GouldTTDvsCFU/analyze_Lud2017SurvDataNormalized0starstarstarstarTOLud2017FlygutCFUsDataNormalized0starstarstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{0110}+{1000;1010;1110;0111}+{1011},red/red,0.0012,0.1971,0.0061,0.9130,0.4460,2.0471
{0110}+{1000;0010;1010;0111}+{1011},red/blue,0.0012,0.1971,0.0061,0.9130,0.4460,2.0471
{0000}+{1000;0100;0110;0111}+{1100},red/blue,0.0038,0.2071,0.0183,0.8090,0.0017,475.8824
{0000}+{1000;0100;0101;0111}+{1100},red/blue,0.0038,0.2071,0.0183,0.8090,0.0017,475.8824
{1000}+{1100;1101;1011;0111}+{1111},red/blue,0.0049,0.0878,0.0558,0.7710,0.2280,3.3816
{1000}+{1100;1110;1011;0111}+{1111},red/red,0.0049,0.0878,0.0558,0.7710,0.2280,3.3816
{1110}+{1100;1011;0111;1111}+{1101},red/red,0.0050,0.0136,0.3676,0.6770,0.8150,0.8307
{0101}+{0000;1000;1001;0111}+{1011},red/red,0.0055,0.4890,0.0112,0.6390,0.1690,3.7811
{0101}+{1000;1001;1101;0111}+{1011},red/red,0.0055,0.4890,0.0112,0.6390,0.1690,3.7811
{1100}+{1000;0101;1101;0111}+{1001},red/red,0.0064,0.2285,0.0280,0.6450,0.3670,1.7575
{0110}+{1000;0100;1100;0111}+{0101},red/red,0.0066,0.2167,0.0305,0.6100,0.4130,1.4770
{0101}+{0000;1001;0011;0111}+{1011},red/red,0.0067,0.5989,0.0112,0.6390,0.1690,3.7811
{0010}+{1000;1010;0110;0111}+{1110},red/red,0.0086,0.0740,0.1162,0.4250,0.4020,1.0572
{0001}+{0000;1001;0101;0011}+{0111},red/red,0.0087,0.6482,0.0134,0.6170,0.0796,7.7513
{1100}+{1000;1101;1011;0111}+{1001},red/blue,0.0091,0.3231,0.0282,0.6450,0.3670,1.7575
{0000}+{1000;0010;0110;0111}+{1010},red/blue,0.0094,0.2351,0.0400,0.5130,0.0003,1710.0000
{0110}+{0000;1000;0010;0111}+{1011},red/blue,0.0106,0.4322,0.0245,0.5070,0.1010,5.0198
{1100}+{1000;0110;1110;0111}+{1010},red/blue,0.0107,0.0170,0.6294,0.4330,0.7830,0.5530
{0110}+{1000;1100;1110;0111}+{1011},red/blue,0.0119,0.1801,0.0661,0.4380,0.4930,0.8884
{0100}+{1000;1100;0110;0111}+{1110},red/red,0.0142,0.1020,0.1392,0.2600,0.2480,1.0484
{1000}+{0000;0010;1011;0111}+{0011},red/red,0.0164,0.0962,0.1705,0.3530,0.1180,2.9915
{1000}+{0000;1001;1011;0111}+{0011},red/blue,0.0164,0.0962,0.1705,0.3530,0.1180,2.9915
{0010}+{0000;1000;1011;0111}+{1001},red/blue,0.0167,0.4225,0.0395,0.1690,0.0970,1.7423


==> Figures/paralleltransports/GouldTTDvsCFU/analyze_Lud2017SurvDataNormalized1starstarstarstarTOLud2017FlygutCFUsDataNormalized1starstarstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{1000}+{0100;0010;0101;1101}+{0110},red/red,0.0001,0.6033,0.0002,0.9980,0.1180,8.4576
{1000}+{0100;0010;0110;1101}+{0101},red/red,0.0001,0.6033,0.0002,0.9980,0.1180,8.4576
{1000}+{1100;0110;1110;1011}+{1101},red/red,0.0016,0.3771,0.0042,0.9340,0.1930,4.8394
{1000}+{1100;0110;1101;1011}+{1110},red/red,0.0020,0.4618,0.0043,0.9340,0.1930,4.8394
{0001}+{0010;0101;0011;1011}+{0111},red/red,0.0022,0.2970,0.0074,0.8380,0.2390,3.5063
{0100}+{0000;1000;0010;0101}+{0001},red/red,0.0028,0.8611,0.0033,0.8400,0.0655,12.8244
{0100}+{1000;0010;0110;1101}+{1011},red/red,0.0050,0.1209,0.0414,0.6950,0.0887,7.8354
{0100}+{1000;0010;0101;1101}+{1011},red/red,0.0050,0.1209,0.0414,0.6950,0.0887,7.8354
{0100}+{0010;0110;0101;1101}+{1011},red/red,0.0050,0.1209,0.0414,0.6950,0.0887,7.8354
{0010}+{1000;0001;0101;1011}+{1101},red/red,0.0059,0.4964,0.0119,0.6610,0.1600,4.1313
{1100}+{0110;1110;1101;1011}+{1111},red/red,0.0061,0.0172,0.3547,0.6890,0.7730,0.8913
{0010}+{0110;0101;1011;0111}+{1101},red/red,0.0062,0.2785,0.0223,0.6710,0.2860,2.3462
{1101}+{0010;0110;0101;1011}+{0111},red/red,0.0076,0.3411,0.0223,0.6710,0.2860,2.3462
{0000}+{1000;0010;0001;0101}+{1011},red/red,0.0086,0.4101,0.0210,0.4980,0.4240,1.1745
{0001}+{1000;0010;0101;1011}+{1101},red/red,0.0090,0.7583,0.0119,0.6610,0.1600,4.1313
{0010}+{1000;0110;1110;1011}+{1100},red/red,0.0102,0.3832,0.0266,0.5610,0.2860,1.9615
{0010}+{1000;0100;0110;1101}+{1100},red/red,0.0102,0.3832,0.0266,0.5610,0.2860,1.9615
{0101}+{0110;1101;1011;0111}+{1111},red/red,0.0106,0.4025,0.0263,0.4670,0.1910,2.4450
{0100}+{1000;1100;0110;1101}+{1011},red/red,0.0133,0.4338,0.0307,0.4410,0.1360,3.2426
{1010}+{1000;0010;1110;1011}+{0110},red/red,0.0151,0.3550,0.0425,0.3960,0.3900,1.0154
{0110}+{0010;0101;1011;0111}+{0011},red/red,0.0152,0.0382,0.3979,0.2770,0.6930,0.3997
{1001}+{1000;0001;1101;1011}+{0101},red/red,0.0175,0.3912,0.0447,0.3220,0.2720,1.1838


==> Figures/paralleltransports/GouldTTDvsCFU/analyze_Lud2017SurvDataNormalizedstar0starstarstarTOLud2017FlygutCFUsDataNormalizedstar0starstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{0000}+{1100;1010;1101;0111}+{1110},red/blue,0.0004,0.1173,0.0034,0.9800,0.6100,1.6066
{0000}+{1010;1001;0011;0111}+{1011},red/blue,0.0004,0.1579,0.0025,0.9650,0.0008,1206.2500
{1110}+{0000;1100;1010;0111}+{1101},red/blue,0.0005,0.1791,0.0028,0.9800,0.6100,1.6066
{0101}+{0000;0100;1100;0111}+{1110},red/red,0.0016,0.2009,0.0080,0.9050,0.4410,2.0522
{1010}+{0000;1001;1101;0111}+{0101},red/red,0.0016,0.1287,0.0124,0.8900,0.5720,1.5559
{1010}+{0000;1100;1101;0111}+{0101},red/red,0.0016,0.1287,0.0124,0.8900,0.5720,1.5559
{1001}+{1010;1101;1011;0111}+{1111},red/red,0.0027,0.3638,0.0074,0.8380,0.2390,3.5063
{1100}+{0000;1000;1010;1101}+{1001},red/red,0.0028,0.8611,0.0033,0.8400,0.0655,12.8244
{1100}+{0000;0100;1110;0111}+{0110},red/blue,0.0061,0.0193,0.3161,0.7170,0.8690,0.8251
{0100}+{0000;0110;1110;0111}+{1010},red/blue,0.0071,0.2631,0.0270,0.6180,0.0027,228.8889
{0100}+{0000;1100;0101;0111}+{1101},red/blue,0.0074,0.3338,0.0222,0.6760,0.2980,2.2685
{0001}+{0000;1001;0101;0011}+{0111},red/red,0.0087,0.6482,0.0134,0.6170,0.0796,7.7513
{0010}+{0000;1010;0110;0111}+{1110},red/red,0.0104,0.1384,0.0751,0.4610,0.2950,1.5627
{0000}+{1010;1001;1101;0111}+{1011},red/red,0.0113,0.2427,0.0466,0.3350,0.2750,1.2182
{1110}+{1010;1101;0111;1111}+{1011},red/red,0.0124,0.0312,0.3974,0.2770,0.6930,0.3997
{1010}+{0000;1001;0011;0111}+{0101},red/red,0.0125,0.2136,0.0585,0.3480,0.4960,0.7016
{1100}+{1010;1110;1101;0111}+{1111},red/red,0.0137,0.4892,0.0280,0.3910,0.1200,3.2583
{1000}+{0000;1010;1001;1101}+{0111},red/red,0.0142,0.7699,0.0184,0.2570,0.1450,1.7724
{0010}+{0000;1010;0011;0111}+{1001},blue/red,0.0146,0.1320,0.1106,0.1490,0.0841,1.7717
{0011}+{0000;1010;1001;0111}+{1101},blue/red,0.0166,0.1296,0.1281,0.1270,0.6950,0.1827


==> Figures/paralleltransports/GouldTTDvsCFU/analyze_Lud2017SurvDataNormalizedstar1starstarstarTOLud2017FlygutCFUsDataNormalizedstar1starstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{0011}+{0110;1101;1011;0111}+{1111},red/red,0.0001,0.0806,0.0012,0.9960,0.1260,7.9048
{0100}+{0110;0011;1101;0111}+{1011},red/red,0.0006,0.0187,0.0321,0.9670,0.7670,1.2608
{1011}+{0100;0110;0011;1101}+{0111},red/red,0.0007,0.0229,0.0306,0.9670,0.7670,1.2608
{0100}+{0110;1110;1101;1011}+{1111},red/red,0.0008,0.0576,0.0139,0.9570,0.3880,2.4665
{0100}+{0000;1100;1110;1101}+{1011},red/red,0.0010,0.0081,0.1235,0.9530,0.9000,1.0589
{1100}+{0000;0100;1110;1101}+{1011},red/red,0.0012,0.0099,0.1212,0.9530,0.9000,1.0589
{1110}+{0000;1000;1100;1011}+{1101},red/red,0.0016,0.3771,0.0042,0.9340,0.1930,4.8394
{1000}+{0000;1100;1110;1011}+{1101},red/red,0.0020,0.4618,0.0043,0.9340,0.1930,4.8394
{0000}+{0100;0110;1110;1011}+{1101},red/red,0.0034,0.0530,0.0642,0.8550,0.5410,1.5804
{0110}+{0000;0100;1110;1011}+{1101},red/red,0.0034,0.0530,0.0642,0.8550,0.5410,1.5804
{0110}+{0000;0100;0011;1011}+{1101},red/red,0.0034,0.0530,0.0642,0.8550,0.5410,1.5804
{0000}+{0100;0110;0011;1011}+{1101},red/red,0.0034,0.0530,0.0642,0.8550,0.5410,1.5804
{0000}+{0100;0101;0011;1101}+{0111},red/red,0.0040,0.0717,0.0558,0.7710,0.2280,3.3816
{0000}+{1000;0010;1110;1011}+{1010},red/red,0.0055,0.0251,0.2191,0.8030,0.9650,0.8321
{0101}+{0000;0001;0011;1101}+{1011},red/red,0.0055,0.0051,1.0784,0.6280,0.9240,0.6797
{0110}+{0100;0011;1101;0111}+{0101},red/red,0.0061,0.0167,0.3653,0.6770,0.8150,0.8307
{1110}+{0110;1101;1011;1111}+{0111},red/red,0.0065,0.0032,2.0312,0.5760,0.9450,0.6095
{0011}+{0000;0010;0110;1011}+{1110},red/red,0.0066,0.0626,0.1054,0.5530,0.2590,2.1351
{0100}+{0000;0101;0011;1101}+{0001},red/red,0.0079,0.2798,0.0282,0.6450,0.3670,1.7575
{1000}+{0000;0010;1110;1011}+{0110},red/red,0.0085,0.3771,0.0225,0.6470,0.2830,2.2862
{0100}+{0000;0110;1110;1011}+{0010},red/red,0.0131,0.0208,0.6298,0.4330,0.7830,0.5530
{1000}+{0000;0001;1101;1011}+{0011},red/red,0.0166,0.4538,0.0366,0.3620,0.1950,1.8564
{0000}+{1000;0001;1101;1011}+{1001},red/red,0.0175,0.8334,0.0210,0.4310,0.1170,3.6838


==> Figures/paralleltransports/singles/analyze_Lud2018SurvDataNormalized0starstarstarstarTOLud2018SurvDataNormalized1starstarstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{0001}+{0000;1001;1011;0111}+{1111},red/red,0.0008,0.0118,0.0656,0.9530,0.3900,2.4436
{0001}+{0000;1001;1101;0111}+{1111},red/blue,0.0008,0.0118,0.0656,0.9530,0.3900,2.4436
{1110}+{0000;0110;1011;1111}+{0111},red/blue,0.0010,0.0246,0.0408,0.9230,0.0381,24.2257
{1110}+{0000;1100;0110;1111}+{0111},red/blue,0.0014,0.0348,0.0408,0.9230,0.0381,24.2257
{0110}+{0000;1100;0111;1111}+{1101},red/blue,0.0024,0.0118,0.2009,0.8270,0.3030,2.7294
{0110}+{0000;1100;0101;0111}+{1101},red/red,0.0029,0.0145,0.2009,0.8270,0.3030,2.7294
{1110}+{0000;1000;1100;1111}+{1101},red/red,0.0034,0.0128,0.2645,0.7420,0.2510,2.9562
{0110}+{0000;0010;1011;0111}+{0011},red/red,0.0045,0.0028,1.5682,0.7550,0.8430,0.8956
{0010}+{0000;1010;0110;1011}+{1110},red/red,0.0071,0.0095,0.7483,0.6060,0.4880,1.2418
{1010}+{0000;0010;0110;1011}+{0111},red/red,0.0080,0.0051,1.5833,0.4430,0.6390,0.6933
{1010}+{0000;0110;1110;1011}+{1111},red/red,0.0086,0.0239,0.3595,0.4750,0.0618,7.6861
{1010}+{0000;1000;1110;1011}+{1111},red/red,0.0086,0.0239,0.3595,0.4750,0.0618,7.6861
{0100}+{0000;1100;0110;0101}+{0111},red/red,0.0091,0.0183,0.4980,0.5330,0.2690,1.9814
{1001}+{0000;0001;1101;0111}+{0101},red/blue,0.0144,0.0141,1.0183,0.2880,0.3130,0.9201
{0101}+{0000;1100;1101;0111}+{1111},red/blue,0.0151,0.0260,0.5835,0.2280,0.0617,3.6953
{1101}+{0000;1001;0111;1111}+{1011},red/blue,0.0185,0.0028,6.6226,0.0678,0.8000,0.0847
{1101}+{0000;1000;1001;1111}+{1011},red/red,0.0185,0.0028,6.6226,0.0678,0.8000,0.0847
{1001}+{0000;0001;1011;0111}+{0011},red/red,0.0194,0.0054,3.5714,0.1530,0.6890,0.2221
{1000}+{0000;1010;1110;1011}+{0110},red/red,0.0196,0.0112,1.7500,0.1690,0.4430,0.3815
{1000}+{0000;1100;1110;1111}+{0110},red/red,0.0196,0.0112,1.7500,0.1690,0.4430,0.3815
{1000}+{0000;1001;1011;1111}+{0111},blue/blue,0.0206,0.0134,1.5354,0.1400,0.3390,0.4130
{1100}+{0000;1000;1101;1111}+{1001},blue/blue,0.0451,0.0371,1.2151,0.0005,0.0027,0.1762
{1001}+{0000;1000;1011;1111}+{1110},blue/blue,0.0485,0.0243,1.9935,0.0001,0.0558,0.0019


==> Figures/paralleltransports/singles/analyze_Lud2018SurvDataNormalized1starstarstarstarTOLud2018SurvDataNormalized0starstarstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{0000}+{1000;1100;1110;0111}+{1101},red/red,0.0006,0.0172,0.0368,0.9680,0.2830,3.4205
{0000}+{1000;1100;1101;0111}+{1110},red/blue,0.0006,0.0172,0.0368,0.9680,0.2830,3.4205
{1000}+{0000;1010;1110;1011}+{0011},red/blue,0.0007,0.0371,0.0185,0.9610,0.0088,109.0806
{1000}+{0000;0001;1011;0111}+{0011},red/blue,0.0008,0.0454,0.0185,0.9610,0.0088,109.0806
{1000}+{0000;1110;1011;0111}+{0011},red/blue,0.0013,0.0694,0.0185,0.9610,0.0088,109.0806
{1100}+{0000;0100;1101;0111}+{0101},red/blue,0.0014,0.0108,0.1257,0.9190,0.3870,2.3747
{0110}+{0000;0010;1110;0111}+{0011},red/red,0.0028,0.0045,0.6377,0.8430,0.7550,1.1166
{0010}+{0000;1010;0011;1110}+{1011},red/red,0.0034,0.0143,0.2353,0.7890,0.2950,2.6746
{1001}+{1000;1101;1011;0111}+{1111},red/red,0.0040,0.0262,0.1510,0.8000,0.0678,11.7994
{0000}+{1000;0001;1011;0111}+{1001},red/red,0.0053,0.0300,0.1766,0.7900,0.1440,5.4861
{0000}+{1000;0001;1101;0111}+{1001},red/red,0.0053,0.0300,0.1766,0.7900,0.1440,5.4861
{1010}+{0000;0010;0011;1110}+{0111},red/blue,0.0054,0.0095,0.5754,0.6070,0.3780,1.6058
{1100}+{0000;0100;1110;0111}+{0110},red/blue,0.0056,0.0272,0.2048,0.6940,0.0325,21.3538
{1010}+{0000;0011;1110;1011}+{0111},red/blue,0.0067,0.0116,0.5754,0.6070,0.3780,1.6058
{1101}+{1000;0001;1001;0111}+{1011},red/red,0.0069,0.0192,0.3581,0.6540,0.2120,3.0849
{0001}+{1000;1001;1011;0111}+{1101},red/red,0.0069,0.0192,0.3581,0.6540,0.2120,3.0849
{1110}+{0000;0100;1100;0111}+{1101},red/blue,0.0073,0.0246,0.2968,0.6200,0.0954,6.4990
{1000}+{0000;1100;1110;0111}+{0100},red/blue,0.0082,0.0512,0.1593,0.6280,0.0027,234.3284
{1000}+{0000;0001;1101;0111}+{0101},red/blue,0.0095,0.0404,0.2356,0.5830,0.0196,29.7449
{1100}+{1000;1110;1101;0111}+{1111},red/blue,0.0181,0.0048,3.7812,0.2510,0.7420,0.3383
{0000}+{1000;1110;1011;0111}+{1111},red/blue,0.0190,0.0291,0.6513,0.3390,0.1400,2.4214
{1110}+{1000;1011;0111;1111}+{1101},blue/blue,0.0215,0.0670,0.3210,0.2120,0.0000,11777.7778
{1110}+{1000;1101;0111;1111}+{1011},blue/blue,0.0215,0.0670,0.3210,0.2120,0.0000,11777.7778


==> Figures/paralleltransports/singles/analyze_Lud2018SurvDataNormalizedstar0starstarstarTOLud2018SurvDataNormalizedstar1starstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{1110}+{0000;1000;1010;1111}+{1011},red/red,0.0023,0.0196,0.1189,0.8430,0.0618,13.6408
{1110}+{0000;1010;0110;1111}+{1011},red/red,0.0033,0.0276,0.1189,0.8430,0.0618,13.6408
{1100}+{0000;0100;0110;1101}+{0101},red/red,0.0033,0.0133,0.2510,0.7500,0.2160,3.4722
{0110}+{0000;0010;1011;0111}+{0011},red/red,0.0045,0.0086,0.5188,0.7550,0.4750,1.5895
{0101}+{0000;0001;1101;0111}+{1111},red/red,0.0050,0.0159,0.3184,0.6970,0.2400,2.9042
{0101}+{0000;0110;1101;0111}+{1111},red/red,0.0050,0.0159,0.3184,0.6970,0.2400,2.9042
{0100}+{0000;0110;0101;1101}+{0111},red/red,0.0079,0.0041,1.9063,0.5330,0.7420,0.7183
{0010}+{0000;0110;1011;0111}+{1111},red/red,0.0088,0.0190,0.4642,0.5380,0.1440,3.7361
{0010}+{0000;1010;0110;1011}+{1111},red/red,0.0088,0.0190,0.4642,0.5380,0.1440,3.7361
{1001}+{0000;0001;1011;1111}+{0111},red/red,0.0090,0.0001,170.0000,0.4360,0.9960,0.4378
{1001}+{0000;0001;1101;1111}+{0111},red/red,0.0090,0.0001,170.0000,0.4360,0.9960,0.4378
{1100}+{0000;0110;1101;1111}+{0111},red/red,0.0098,0.0099,0.9893,0.3800,0.3360,1.1310
{1110}+{0000;1000;1100;1111}+{1101},red/red,0.0129,0.0128,1.0124,0.2690,0.2510,1.0717
{0011}+{0000;0001;1011;0111}+{1111},red/red,0.0133,0.0104,1.2812,0.3310,0.4050,0.8173
{1110}+{0000;1100;0110;1111}+{1101},red/red,0.0183,0.0181,1.0124,0.2690,0.2510,1.0717
{1010}+{0000;0010;0110;1011}+{0111},blue/red,0.0204,0.0166,1.2254,0.0665,0.0808,0.8230
{1101}+{0000;0001;1001;1111}+{1011},blue/red,0.0228,0.0028,8.1509,0.0451,0.8000,0.0564
{1101}+{0000;1000;1001;1111}+{1011},blue/blue,0.0228,0.0028,8.1509,0.0451,0.8000,0.0564
{1100}+{0000;1000;1101;1111}+{1001},blue/blue,0.0322,0.0371,0.8689,0.0126,0.0027,4.7547
{1000}+{0000;1010;1110;1111}+{0110},blue/red,0.0325,0.0241,1.3487,0.0249,0.0936,0.2660
{1000}+{0000;1100;1110;1111}+{0110},blue/blue,0.0325,0.0241,1.3487,0.0249,0.0936,0.2660
{1010}+{0000;1000;1011;1111}+{1001},blue/blue,0.0429,0.0439,0.9771,0.0009,0.0002,4.8865
{1000}+{0000;1001;1011;1111}+{0001},blue/blue,0.0462,0.0212,2.1766,0.0013,0.1360,0.0098


==> Figures/paralleltransports/singles/analyze_Lud2018SurvDataNormalizedstar1starstarstarTOLud2018SurvDataNormalizedstar0starstarstar.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{1001}+{0000;0001;1101;1011}+{0111},red/blue,0.0017,0.0085,0.1985,0.8530,0.4080,2.0907
{0001}+{0000;1101;1011;0111}+{1111},red/blue,0.0027,0.0298,0.0897,0.8560,0.0420,20.3810
{1001}+{0000;1000;1101;1011}+{1111},red/blue,0.0034,0.0280,0.1227,0.8000,0.0451,17.7384
{1100}+{0000;0100;1110;1101}+{0110},red/blue,0.0039,0.0288,0.1371,0.7570,0.0408,18.5539
{0110}+{0000;0100;1101;0111}+{0101},red/blue,0.0041,0.0079,0.5246,0.7420,0.5330,1.3921
{1010}+{0000;0010;1110;1011}+{0110},red/red,0.0050,0.0116,0.4278,0.6890,0.4360,1.5803
{0110}+{0000;1110;1011;0111}+{1111},red/red,0.0054,0.0425,0.1279,0.7860,0.0506,15.5336
{0110}+{0000;1110;1101;0111}+{1111},red/blue,0.0054,0.0425,0.1279,0.7860,0.0506,15.5336
{0011}+{0000;0010;0110;1011}+{1110},red/blue,0.0055,0.0336,0.1654,0.5920,0.0053,112.1212
{1110}+{0000;0100;0110;1101}+{0111},red/blue,0.0067,0.0333,0.2000,0.6560,0.0370,17.7297
{0011}+{0000;0110;1011;0111}+{1110},red/blue,0.0068,0.0411,0.1654,0.5920,0.0053,112.1212
{0100}+{0000;0110;1110;1101}+{0111},red/blue,0.0082,0.0408,0.2000,0.6560,0.0370,17.7297
{0010}+{0000;0110;0011;1011}+{0111},red/blue,0.0086,0.0045,1.9275,0.4750,0.7550,0.6291
{0011}+{0000;0001;1011;0111}+{1101},red/blue,0.0086,0.0327,0.2628,0.3220,0.0010,322.0000
{0101}+{0000;0001;1101;0111}+{1011},red/blue,0.0141,0.0245,0.5752,0.1310,0.0082,16.0539
{1100}+{0000;1000;1110;1101}+{1111},red/blue,0.0157,0.0159,0.9878,0.2510,0.2690,0.9331
{1000}+{0000;1010;1110;1011}+{0010},red/blue,0.0200,0.0420,0.4767,0.1470,0.0032,45.2308
{1000}+{0000;1100;1110;1101}+{0100},red/blue,0.0209,0.0560,0.3726,0.1360,0.0000,3317.0732
{1000}+{0000;1101;1011;1111}+{0111},red/blue,0.0212,0.0552,0.3837,0.1360,0.0001,2251.6556
{1000}+{0000;1110;1011;1111}+{0111},red/blue,0.0212,0.0552,0.3837,0.1360,0.0001,2251.6556
{1110}+{0000;1000;1011;1111}+{1101},blue/blue,0.0215,0.0680,0.3162,0.2120,0.0001,3216.9954
{1110}+{0000;1000;1101;1111}+{1011},blue/blue,0.0215,0.0680,0.3162,0.2120,0.0001,3216.9954


==> Figures/paralleltransports/singles/analyze_khanrawNormalizedstarstarstar0starTOkhanrawNormalizedstarstarstar1star.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{1101}+{0100;0101;1011;1111}+{0111},red/blue,0.0001,0.0115,0.0119,0.9820,0.0982,10.0000
{1100}+{0100;1010;1110;1101}+{1011},red/blue,0.0002,0.0150,0.0161,0.9640,0.0207,46.5700
{1100}+{1000;0100;1010;1101}+{1011},red/blue,0.0002,0.0150,0.0161,0.9640,0.0207,46.5700
{0000}+{1000;0100;0010;1011}+{1010},red/blue,0.0006,0.0062,0.0923,0.9000,0.2530,3.5573
{0001}+{0000;1001;0101;0011}+{1011},red/red,0.0008,0.0079,0.0964,0.8940,0.2330,3.8369
{1000}+{0000;0100;0010;1011}+{0011},red/red,0.0009,0.0013,0.7037,0.8090,0.7350,1.1007
{1000}+{0000;0100;0101;1011}+{0011},red/red,0.0009,0.0013,0.7037,0.8090,0.7350,1.1007
{0010}+{0100;0110;0011;1011}+{0111},red/red,0.0009,0.0080,0.1143,0.8490,0.1390,6.1079
{1110}+{0100;0110;1011;1111}+{0111},red/red,0.0010,0.0000,85.8933,0.8640,0.9980,0.8657
{1000}+{0000;1001;0101;1011}+{0011},red/red,0.0011,0.0016,0.7037,0.8090,0.7350,1.1007
{1010}+{0100;0110;1110;1011}+{1111},red/red,0.0012,0.0024,0.5039,0.8280,0.6460,1.2817
{1010}+{0100;0010;0110;1011}+{0011},red/red,0.0013,0.0057,0.2307,0.7590,0.1960,3.8724
{1010}+{0100;1110;1101;1011}+{1111},red/red,0.0017,0.0034,0.5039,0.8280,0.6460,1.2817
{1000}+{0100;1100;1010;1101}+{1110},red/red,0.0025,0.0016,1.5360,0.5120,0.7310,0.7004
{0000}+{1000;1001;0101;1011}+{1101},red/red,0.0041,0.0100,0.4122,0.2980,0.0776,3.8402
{0000}+{1000;0100;0101;1011}+{1101},red/red,0.0041,0.0100,0.4122,0.2980,0.0776,3.8402
{0010}+{0100;1010;0110;1011}+{1110},red/red,0.0046,0.0059,0.7793,0.2680,0.2410,1.1120
{0011}+{0100;0101;1011;0111}+{1111},red/red,0.0049,0.0003,18.4292,0.4190,0.9620,0.4356
{0110}+{0100;0011;1011;0111}+{0101},red/blue,0.0052,0.0070,0.7355,0.3080,0.2720,1.1324
{0110}+{0100;1110;1011;1111}+{1101},red/blue,0.0053,0.0186,0.2862,0.3670,0.0015,244.6667
{0010}+{0000;0100;0011;1011}+{0101},blue/blue,0.0061,0.0010,6.2506,0.1860,0.8530,0.2181
{1000}+{0100;0010;1010;1011}+{0110},blue/blue,0.0092,0.0055,1.6614,0.0253,0.2520,0.1004
{0100}+{0000;1000;0101;1011}+{1001},blue/blue,0.0110,0.0035,3.1462,0.0311,0.5760,0.0540


==> Figures/paralleltransports/singles/analyze_khanrawNormalizedstarstarstar1starTOkhanrawNormalizedstarstarstar0star.csv <==
bipyramid,parallel type,e_source,e_target,e_quot=e_source/e_target,p_source,p_target,p_quot=p_source/p_target
{1110}+{0100;0010;0110;1111}+{0111},red/blue,0.0000,0.0010,0.0116,0.9980,0.8640,1.1551
{1001}+{0010;0101;0011;1011}+{1111},red/blue,0.0000,0.0253,0.0018,0.9950,0.0004,2261.3636
{0011}+{0010;1001;0101;1011}+{1111},red/blue,0.0001,0.0310,0.0018,0.9950,0.0004,2261.3636
{1011}+{0010;0101;0011;1111}+{0111},red/blue,0.0003,0.0060,0.0543,0.9620,0.4190,2.2959
{0010}+{1000;0100;1001;1111}+{1100},red/blue,0.0004,0.0147,0.0248,0.9370,0.0009,1050.4484
{1100}+{1000;0100;0010;1111}+{1001},red/blue,0.0006,0.0225,0.0248,0.9370,0.0009,1050.4484
{0100}+{1000;0010;1001;1111}+{1011},red/blue,0.0006,0.0192,0.0297,0.8680,0.0000,111424.9037
{1100}+{1000;0010;1010;1111}+{1011},red/blue,0.0008,0.0037,0.2070,0.8740,0.4810,1.8170
{0100}+{0010;1001;0101;1111}+{1011},red/blue,0.0009,0.0294,0.0297,0.8680,0.0000,111424.9037
{1001}+{0100;0010;0101;1111}+{0111},red/blue,0.0009,0.0058,0.1642,0.8920,0.3160,2.8228
{0100}+{0000;0010;1001;0101}+{0011},red/blue,0.0012,0.0075,0.1600,0.8530,0.1860,4.5860
{0100}+{0010;1100;1110;1111}+{1010},red/blue,0.0020,0.0113,0.1752,0.6540,0.0061,107.2131
{1000}+{0010;1100;1010;1111}+{1110},red/blue,0.0020,0.0030,0.6510,0.7310,0.5120,1.4277
{1010}+{1000;0010;1011;1111}+{1001},red/blue,0.0022,0.0201,0.1107,0.6630,0.0000,47357.1429
{0000}+{0100;0010;1001;0101}+{1111},red/blue,0.0026,0.0004,7.1058,0.4540,0.9200,0.4935
{0000}+{1000;0100;0010;1001}+{1111},red/blue,0.0026,0.0004,7.1058,0.4540,0.9200,0.4935
{1000}+{0000;0100;0010;1001}+{0101},red/blue,0.0029,0.0090,0.3178,0.5760,0.0311,18.5209
{1000}+{0100;1100;1001;1111}+{0101},red/blue,0.0035,0.0110,0.3178,0.5760,0.0311,18.5209
{0010}+{0000;1001;0101;0011}+{0001},red/blue,0.0042,0.0234,0.1814,0.4910,0.0000,191796.8750
{1100}+{0100;0010;1110;1111}+{0110},red/blue,0.0048,0.0082,0.5837,0.4360,0.1300,3.3538
{0100}+{1100;1001;0101;1111}+{1101},red/red,0.0108,0.0107,1.0012,0.2110,0.1080,1.9537


==> Figures/percentagesEble_datapoints.txt <==
(5 , 0.017), *****
(4 , 0.130), 0****
(4 , 0.087), 1****
(4 , 0.348), *0***
(4 , 0.091), *1***
(4 , 0.174), **0**
(4 , 0.000), **1**
(4 , 0.217), ***0*
(4 , 0.000), ***1*
(4 , 0.174), ****0
(4 , 0.100), ****1
(3 , 0.800), 00***
(3 , 0.800), 10***
(3 , 0.600), 01***
(3 , 0.000), 11***
(3 , 0.400), 0*0**
(3 , 0.400), 1*0**
(3 , 0.000), 0*1**
(3 , 0.000), 1*1**
(3 , 0.600), 0**0*
(3 , 0.400), 1**0*
(3 , 0.000), 0**1*
(3 , 0.000), 1**1*
(3 , 0.600), 0***0
(3 , 0.400), 1***0
(3 , 0.000), 0***1
(3 , 0.000), 1***1
(3 , 1.000), *00**
(3 , 0.400), *10**
(3 , 0.000), *01**
(3 , 0.000), *11**
(3 , 0.800), *0*0*
(3 , 0.400), *1*0*
(3 , 0.000), *0*1*
(3 , 0.000), *1*1*
(3 , 1.000), *0**0
(3 , 0.400), *1**0
(3 , 0.400), *0**1
(3 , 0.000), *1**1
(3 , 0.400), **00*
(3 , 0.000), **10*
(3 , 0.000), **01*
(3 , 0.000), **11*
(3 , 0.400), **0*0
(3 , 0.000), **1*0
(3 , 0.000), **0*1
(3 , 0.000), **1*1
(3 , 0.600), ***00
(3 , 0.000), ***10
(3 , 0.000), ***01
(3 , 0.000), ***11
(2 , 1.000), 000**
(2 , 1.000), 100**
(2 , 1.000), 010**
(2 , 0.000), 001**
(2 , 1.000), 110**
(2 , 0.000), 101**
(2 , 0.000), 011**
(2 , 0.000), 111**
(2 , 1.000), 00*0*
(2 , 1.000), 10*0*
(2 , 1.000), 01*0*
(2 , 0.000), 00*1*
(2 , 1.000), 11*0*
(2 , 0.000), 10*1*
(2 , 0.000), 01*1*
(2 , 0.000), 11*1*
(2 , 1.000), 00**0
(2 , 1.000), 10**0
(2 , 1.000), 01**0
(2 , 1.000), 00**1
(2 , 1.000), 11**0
(2 , 1.000), 10**1
(2 , 0.000), 01**1
(2 , 0.000), 11**1
(2 , 0.000), 0*00*
(2 , 0.000), 1*00*
(2 , 0.000), 0*10*
(2 , 0.000), 0*01*
(2 , 0.000), 1*10*
(2 , 0.000), 1*01*
(2 , 0.000), 0*11*
(2 , 1.000), 1*11*
(2 , 0.000), 0*0*0
(2 , 0.000), 1*0*0
(2 , 1.000), 0*1*0
(2 , 0.000), 0*0*1
(2 , 0.000), 1*1*0
(2 , 0.000), 1*0*1
(2 , 0.000), 0*1*1
(2 , 0.000), 1*1*1
(2 , 1.000), 0**00
(2 , 0.000), 1**00
(2 , 0.000), 0**10
(2 , 0.000), 0**01
(2 , 0.000), 1**10
(2 , 0.000), 1**01
(2 , 0.000), 0**11
(2 , 0.000), 1**11
(2 , 1.000), *000*
(2 , 0.000), *100*
(2 , 0.000), *010*
(2 , 1.000), *001*
(2 , 0.000), *110*
(2 , 0.000), *101*
(2 , 0.000), *011*
(2 , 0.000), *111*
(2 , 1.000), *00*0
(2 , 0.000), *10*0
(2 , 1.000), *01*0
(2 , 0.000), *00*1
(2 , 0.000), *11*0
(2 , 0.000), *10*1
(2 , 0.000), *01*1
(2 , 0.000), *11*1
(2 , 1.000), *0*00
(2 , 0.000), *1*00
(2 , 0.000), *0*10
(2 , 0.000), *0*01
(2 , 0.000), *1*10
(2 , 0.000), *1*01
(2 , 0.000), *0*11
(2 , 0.000), *1*11
(2 , 1.000), **000
(2 , 0.000), **100
(2 , 0.000), **010
(2 , 0.000), **001
(2 , 1.000), **110
(2 , 0.000), **101
(2 , 0.000), **011
(2 , 0.000), **111
\end{tikzpicture}
 \end{document}


==> Figures/percentagesGould_datapoints.txt <==
(5 , 0.018), *****
(4 , 0.000), 0****
(4 , 0.000), 1****
(4 , 0.100), *0***
(4 , 0.000), *1***
(4 , 0.158), **0**
(4 , 0.000), **1**
(4 , 0.000), ***0*
(4 , 0.091), ***1*
(4 , 0.000), ****0
(4 , 0.143), ****1
(3 , 0.400), 00***
(3 , 0.000), 10***
(3 , 0.000), 01***
(3 , 0.400), 11***
(3 , 0.000), 0*0**
(3 , 0.500), 1*0**
(3 , 0.000), 0*1**
(3 , 0.000), 1*1**
(3 , 0.000), 0**0*
(3 , 0.000), 1**0*
(3 , 0.400), 0**1*
(3 , 0.000), 1**1*
(3 , 0.000), 0***0
(3 , 0.000), 1***0
(3 , 0.400), 0***1
(3 , 0.000), 1***1
(3 , 0.500), *00**
(3 , 0.400), *10**
(3 , 0.000), *01**
(3 , 0.000), *11**
(3 , 0.000), *0*0*
(3 , 0.000), *1*0*
(3 , 0.400), *0*1*
(3 , 0.000), *1*1*
(3 , 0.000), *0**0
(3 , 0.000), *1**0
(3 , 0.000), *0**1
(3 , 0.400), *1**1
(3 , 0.000), **00*
(3 , 0.000), **10*
(3 , 0.400), **01*
(3 , 0.000), **11*
(3 , 0.000), **0*0
(3 , 0.000), **1*0
(3 , 0.000), **0*1
(3 , 0.400), **1*1
(3 , 0.000), ***00
(3 , 0.000), ***10
(3 , 0.500), ***01
(3 , 0.600), ***11
(2 , 1.000), 000**
(2 , 0.000), 100**
(2 , 1.000), 010**
(2 , 0.000), 001**
(2 , 1.000), 110**
(2 , 0.000), 101**
(2 , 0.000), 011**
(2 , 0.000), 111**
(2 , 1.000), 00*0*
(2 , 0.000), 10*0*
(2 , 0.000), 01*0*
(2 , 1.000), 00*1*
(2 , 1.000), 11*0*
(2 , 0.000), 10*1*
(2 , 0.000), 01*1*
(2 , 1.000), 11*1*
(2 , 0.000), 00**0
(2 , 0.000), 10**0
(2 , 0.000), 01**0
(2 , 0.000), 00**1
(2 , 0.000), 11**0
(2 , 0.000), 10**1
(2 , 0.000), 01**1
(2 , 1.000), 11**1
(2 , 0.000), 0*00*
(2 , 0.000), 1*00*
(2 , 0.000), 0*10*
(2 , 1.000), 0*01*
(2 , 0.000), 1*10*
(2 , 1.000), 1*01*
(2 , 0.000), 0*11*
(2 , 0.000), 1*11*
(2 , 0.000), 0*0*0
(2 , 1.000), 1*0*0
(2 , 0.000), 0*1*0
(2 , 0.000), 0*0*1
(2 , 0.000), 1*1*0
(2 , 1.000), 1*0*1
(2 , 0.000), 0*1*1
(2 , 0.000), 1*1*1
(2 , 0.000), 0**00
(2 , 0.000), 1**00
(2 , 0.000), 0**10
(2 , 1.000), 0**01
(2 , 0.000), 1**10
(2 , 0.000), 1**01
(2 , 1.000), 0**11
(2 , 1.000), 1**11
(2 , 1.000), *000*
(2 , 0.000), *100*
(2 , 0.000), *010*
(2 , 0.000), *001*
(2 , 0.000), *110*
(2 , 0.000), *101*
(2 , 1.000), *011*
(2 , 0.000), *111*
(2 , 1.000), *00*0
(2 , 0.000), *10*0
(2 , 0.000), *01*0
(2 , 0.000), *00*1
(2 , 0.000), *11*0
(2 , 1.000), *10*1
(2 , 0.000), *01*1
(2 , 0.000), *11*1
(2 , 0.000), *0*00
(2 , 0.000), *1*00
(2 , 0.000), *0*10
(2 , 0.000), *0*01
(2 , 0.000), *1*10
(2 , 1.000), *1*01
(2 , 0.000), *0*11
(2 , 0.000), *1*11
(2 , 0.000), **000
(2 , 0.000), **100
(2 , 0.000), **010
(2 , 0.000), **001
(2 , 0.000), **110
(2 , 1.000), **101
(2 , 0.000), **011
(2 , 1.000), **111


==> Figures/percentagesKhan_datapoints.txt <==
(5 , 0.020), *****
(4 , 0.091), 0****
(4 , 0.100), 1****
(4 , 0.087), *0***
(4 , 0.000), *1***
(4 , 0.095), **0**
(4 , 0.000), **1**
(4 , 0.130), ***0*
(4 , 0.000), ***1*
(4 , 0.000), ****0
(4 , 0.091), ****1
(3 , 0.400), 00***
(3 , 0.400), 10***
(3 , 0.000), 01***
(3 , 0.500), 11***
(3 , 0.400), 0*0**
(3 , 0.750), 1*0**
(3 , 0.000), 0*1**
(3 , 0.000), 1*1**
(3 , 0.600), 0**0*
(3 , 0.400), 1**0*
(3 , 0.000), 0**1*
(3 , 0.400), 1**1*
(3 , 0.000), 0***0
(3 , 0.000), 1***0
(3 , 0.000), 0***1
(3 , 0.500), 1***1
(3 , 0.400), *00**
(3 , 0.500), *10**
(3 , 0.000), *01**
(3 , 0.000), *11**
(3 , 0.400), *0*0*
(3 , 0.000), *1*0*
(3 , 0.000), *0*1*
(3 , 0.000), *1*1*
(3 , 0.000), *0**0
(3 , 0.000), *1**0
(3 , 0.400), *0**1
(3 , 0.000), *1**1
(3 , 0.600), **00*
(3 , 0.000), **10*
(3 , 0.000), **01*
(3 , 0.000), **11*
(3 , 0.000), **0*0
(3 , 0.000), **1*0
(3 , 0.400), **0*1
(3 , 0.000), **1*1
(3 , 0.400), ***00
(3 , 0.000), ***10
(3 , 0.400), ***01
(3 , 0.400), ***11
(2 , 1.000), 000**
(2 , 1.000), 100**
(2 , 0.000), 010**
(2 , 0.000), 001**
(2 , 1.000), 110**
(2 , 0.000), 101**
(2 , 0.000), 011**
(2 , 0.000), 111**
(2 , 1.000), 00*0*
(2 , 1.000), 10*0*
(2 , 0.000), 01*0*
(2 , 0.000), 00*1*
(2 , 0.000), 11*0*
(2 , 0.000), 10*1*
(2 , 0.000), 01*1*
(2 , 1.000), 11*1*
(2 , 0.000), 00**0
(2 , 0.000), 10**0
(2 , 0.000), 01**0
(2 , 1.000), 00**1
(2 , 0.000), 11**0
(2 , 1.000), 10**1
(2 , 0.000), 01**1
(2 , 0.000), 11**1
(2 , 1.000), 0*00*
(2 , 1.000), 1*00*
(2 , 0.000), 0*10*
(2 , 0.000), 0*01*
(2 , 0.000), 1*10*
(2 , 1.000), 1*01*
(2 , 0.000), 0*11*
(2 , 0.000), 1*11*
(2 , 0.000), 0*0*0
(2 , 0.000), 1*0*0
(2 , 0.000), 0*1*0
(2 , 0.000), 0*0*1
(2 , 0.000), 1*1*0
(2 , 1.000), 1*0*1
(2 , 0.000), 0*1*1
(2 , 0.000), 1*1*1
(2 , 1.000), 0**00
(2 , 0.000), 1**00
(2 , 1.000), 0**10
(2 , 1.000), 0**01
(2 , 0.000), 1**10
(2 , 1.000), 1**01
(2 , 0.000), 0**11
(2 , 1.000), 1**11
(2 , 0.000), *000*
(2 , 0.000), *100*
(2 , 0.000), *010*
(2 , 0.000), *001*
(2 , 0.000), *110*
(2 , 0.000), *101*
(2 , 0.000), *011*
(2 , 0.000), *111*
(2 , 0.000), *00*0
(2 , 1.000), *10*0
(2 , 0.000), *01*0
(2 , 0.000), *00*1
(2 , 0.000), *11*0
(2 , 0.000), *10*1
(2 , 0.000), *01*1
(2 , 0.000), *11*1
(2 , 0.000), *0*00
(2 , 0.000), *1*00
(2 , 0.000), *0*10
(2 , 0.000), *0*01
(2 , 0.000), *1*10
(2 , 0.000), *1*01
(2 , 0.000), *0*11
(2 , 0.000), *1*11
(2 , 1.000), **000
(2 , 0.000), **100
(2 , 0.000), **010
(2 , 0.000), **001
(2 , 0.000), **110
(2 , 0.000), **101
(2 , 1.000), **011
(2 , 0.000), **111


==> Figures/ttd18.csv <==
0.066666667,4
0.066666667,4
0.120185043,4
0.120185043,4
0.120185043,4
0.141421356,6
0.153206469,4
0.16583124,4
0.173205081,4
0.173205081,6
0.173205081,4
0.187638837,4
0.200346921,6
0.223917147,4
0.23570226,6
0.286623059,4
0.288675135,5
0.288675135,6
0.303108891,4
0.354044096,4
0.354044096,4
0.354044096,4
0.375277675,5
0.377123617,5
0.377123617,5
0.391311896,4
0.391311896,4
0.436049182,6
0.476313972,4
0.476313972,4
0.476313972,4
0.507102335,6
0.595294045,5
0.635085296,4
0.649519053,4
0.705533683,5
0.705533683,5
0.74246212,4
0.75,4
0.75055535,4
0.75055535,4
0.764989107,4
0.816666667,4
0.816666667,4
0.819891592,4
0.880459161,4
0.923760431,4
0.98759669,4
1.111399268,4
1.125833025,4
1.125833025,4
1.136667889,4
1.212435565,4
1.212636018,4
1.212636018,4
1.213866641,4
1.237436867,4
1.237436867,4
1.241303079,4
1.323006887,4
1.323006887,4
1.390643336,6
1.434810286,4
1.48492424,5
1.48492424,5
1.486676943,4
1.486676943,4
1.515544457,4
1.515544457,4
1.532064693,5
1.532064693,5
1.58771324,4
1.602515384,4
1.626345597,5
1.703183294,6
1.716666667,4
1.791337179,4
1.818653348,5
1.818653348,5
1.818653348,4
1.876388375,5
1.876388375,5
1.919689645,5
1.919689645,4
1.919689645,4
1.919689645,5
1.920973422,4
1.962990915,4
1.991858429,5
1.991858429,5
2.003469213,4
2.003469213,4
2.027039439,4
2.121762239,4
2.180245909,4
2.25166605,4
2.309882152,4
3.146558967,4
3.146558967,5
3.146558967,5
3.492969129,4
4.37227693,4
4.37227693,4
4.466557834,4
4.509403755,4
4.549053626,4
4.549053626,4
4.549053626,4
4.549053626,4
4.655119643,4
4.725830321,4
4.725830321,4
4.733010552,4
4.796540999,5
4.796540999,5
